Task adapted reconstruction for inverse problems

The paper considers the problem of performing a task defined on a model parameter that is only observed indirectly through noisy data in an ill-posed inverse problem. A key aspect is to formalize the steps of reconstruction and task as appropriate estimators (non-randomized decision rules) in statistical estimation problems. The implementation makes use of (deep) neural networks to provide a differentiable parametrization of the family of estimators for both steps. These networks are combined and jointly trained against suitable supervised training data in order to minimize a joint differentiable loss function, resulting in an end-to-end task adapted reconstruction method. The suggested framework is generic, yet adaptable, with a plug-and-play structure for adjusting both the inverse problem and the task at hand. More precisely, the data model (forward operator and statistical model of the noise) associated with the inverse problem is exchangeable, e.g., by using neural network architecture given by a learned iterative method. Furthermore, any task that is encodable as a trainable neural network can be used. The approach is demonstrated on joint tomographic image reconstruction, classification and joint tomographic image reconstruction segmentation.

==> MNIST_data.txt <==
Loc, C, SLoss, DLoss
0, 0.01, 12.8877344131, 0.108047753572
1, 0.1, 10.2493572235, 0.108440518379
2, 0.5, 9.11372470856, 0.100615218282
3, 0.9, 9.05990219116, 0.09705560654
4, 0.99, 9.04022884369, 0.105345323682
5, 0.999, 8.88272666931, 0.108226850629

==> images/Reco_and_Anomaly/results.txt <==
30 angles, very little noise (0.1% additivt noise)

Let Tinv be learned inverse and g1, g2 the two data sets that are almost "same" object f1, f2. Let S be a U-Net. The joint loss is 
C * (||Tinv(g1) - f1)|| + ||Tinv(g2) - f2||) + ||S(Tinv(g1), Tinv(g2)) - (f1 - f2)||

const= 0.001, loss_tomo = 0.0005849567824043334, loss_difference = 8.327855539391749e-06
const= 0.01, loss_tomo = 0.0004972603637725115, loss_difference = 4.362312211014796e-06
const= 0.1, loss_tomo = 0.0003866103943437338, loss_difference = 3.4309132388443686e-06
const= 1.0, loss_tomo = 0.0004563894181046635, loss_difference = 5.148833679413656e-06
const= 10.0, loss_tomo = 0.0005413943435996771, loss_difference = 5.149949629412731e-06
const= 100.0, loss_tomo = 0.0005362001829780638, loss_difference = 3.7046302168164402e-06
const= 1000.0, loss_tomo = 0.002941108774393797, loss_difference = 3.881782504322473e-06
const= 10000.0, loss_tomo = 0.028108319267630577, loss_difference = 2.9372299650276545e-06

==> images/Reco_and_Segmentation/results.txt <==
30 angles, very little noise (0.1% additivt noise)

Segmentation is an "off the shelf" u-net

loss = C * loss_tomo + loss_segment

const= 0.01, loss_tomo = 0.29847684502601624, loss_segment = 0.11377691477537155
const= 0.1, loss_tomo = 0.009739563800394535, loss_segment = 0.09355870634317398
const= 1.0, loss_tomo = 0.0011637121206149459, loss_segment = 0.08782286942005157
const= 10.0, loss_tomo = 8.513716602465138e-05, loss_segment = 0.10852709412574768
const= 100.0, loss_tomo = 8.23205045890063e-05, loss_segment = 0.1354188621044159
const= 1000.0, loss_tomo = 4.4251399231143296e-05, loss_segment = 0.22386473417282104

==> rec_delta_data.txt <==
C, LossTomo, LossDiff, JointLoss, JointLossAlt
0.001, 0.0005849567824043334, 8.327855539391749e-06, 8.9128123217960824e-6, 0.000584965110259872791749
0.01, 0.0004972603637725115, 4.362312211014796e-06, 9.334915848739911e-6, 0.00049730398689462164796
0.1, 0.0003866103943437338, 3.4309132388443686e-06, 0.0000420919526732177486, 0.00038695348566761823686
1.0, 0.0004563894181046635, 5.148833679413656e-06, 0.000461538251784077156, 0.000461538251784077156
10.0, 0.0005413943435996771, 5.149949629412731e-06, 0.005419093385626183731, 0.00059289383989380431
100.0, 0.0005362001829780638, 3.7046302168164402e-06, 0.0536237229280231964402, 0.00090666320465970782
1000.0, 0.002941108774393797, 3.881782504322473e-06, 2.941112656176301322473, 0.00682289127871627
10000.0, 0.028108319267630577, 2.9372299650276545e-06, 281.0831956135357350276545, 0.057480618917907122

==> rec_seg_data.txt <==
Loc, C, SLoss, DLoss, JointLoss
0, 0.01, 0.29847684502601624, 0.11377691477537155, 0.11676168322
1, 0.1, 0.009739563800394535, 0.09355870634317398, 0.09453266272
2, 0.5, 0.0011637121206149459, 0.08782286942005157, 0.08898658154
3, 0.9, 8.513716602465138e-05, 0.10852709412574768, 0.10937846578
4, 0.99, 8.23205045890063e-05, 0.1354188621044159, 0.14365091256
5, 0.999, 4.4251399231143296e-05, 0.22386473417282104, 0.2681161334
